Scaling K2. II. Assembly of a Fully Automated C5 Planet Candidate Catalog Using EDI-Vetter

We present a uniform transiting exoplanet candidate list for Campaign 5 of the K2 mission. This catalog contains 75 planets with 7 multi-planet systems (5 double, 1 triple, and 1 quadruple planet system). Within the range of our search, we find 8 previously undetected candidates with the remaining 66 candidates overlapping 51% of the Kruse et al. study that manually vet Campaign 5 candidates. In order to vet our potential transit signals, we introduce the Exoplanet Detection Identification Vetter (EDI-Vetter), which is a fully automated program able to determine if a transit signal should be labeled as a false positive or a planet candidate. This automation allows us to create a statistically uniform catalog, ideal for planet occurrence rate measurements. When tested, the vetting software is able to ensure our sample is 94.2% reliable against systematic false positives. Additionally, we inject artificial transits at the light-curve-level of the raw K2 data and find the maximum completeness of our pipeline is 70% before vetting and 60% after vetting. For convenience of future occurrence rate studies, we include measurements of stellar noise (CDPP) and the three-transit window function for each target. This study is part of a larger survey of the K2 data set and the methodology which will be applied to the entirety of the K2 data set.

==> datafile3.txt <==
Title: Scaling K2 - I. Assembly of a Fully Automated C5 Planet Candidate 
	Catalog Using EDI-Vetter 
Authors: Zink J.K., Hardegree-Ullman K.K., Christiansen J.L. , et al.
================================================================================ 
Byte-by-byte Description of file: datafile3.txt 
-------------------------------------------------------------------------------- 
  Bytes Format Units      Label    Explanations 
-------------------------------------------------------------------------------- 
  1- 12 F12.2  ---        Cand     Candidate identifier 
 13- 22 F9.6   d          Period   Orbital period 
 24- 31 F7.6   d        e_Period   Uncertainty in Period 
 33- 38 F6.4   ---        Ratio    Planetary to stellar radii ratio 
 40- 46 F7.5   ---      e_Ratio    Uncertainty in Ratio 
 48- 53 F6.3   earthRad   Rad      Planet radius 
 55- 59 F5.3   earthRad e_Rad      Uncertainty in Rad 
 61- 70 F10.6  d          t0       Transit ephemeris 
 72- 79 F8.6   d        e_t0       Uncertainty in t0 
 81- 85 F5.3   ---        b        Impact parameter 
 87- 91 F5.3   ---      e_b        Uncertainty in b 
 93- 97 F5.3   hr         tDur     Transit duration 
 99-103 F5.3   hr       e_tDur     Uncertainty in tDur 
105-109 F5.2   ---        MajAxis  Semi-major axis to stellar radii ratio 
111-114 F4.2   ---      e_MajAxis  Uncertainty in MajAxis 
116-121 F6.4   solRad     R*       Stellar radius 
123-128 F6.4   solRad   e_R*       Uncertainty in R* 
130-134 F5.3   ---        u1       Limb darkening parameter 1 
136-140 F5.3   ---        u2       Limb darkening parameter 2 
142-149 F8.3   ---        MES      Multiple event statistic 
-------------------------------------------------------------------------------- 
211319617.01  8.867018 0.000140 0.0289 0.00041  2.270 0.161 2310.391605 0.000505 0.181 0.136 2.995 0.138 22.91 0.90 0.7190 0.0470 0.481 0.210   40.353  
211331236.01  5.444166 0.000376 0.0364 0.00300  2.047 0.187 2310.564946 0.003186 0.591 0.276 2.239 0.719 15.82 3.62 0.5150 0.0160 0.423 0.296   21.411  
211331236.02  1.291562 0.000023 0.0487 0.00394  2.737 0.245 2307.192762 0.000748 0.945 0.088 1.505 0.794  2.98 0.98 0.5150 0.0160 0.423 0.296   39.001  
211355342.01  6.894942 0.000235 0.0267 0.00058  3.077 0.216 2310.791673 0.000992 0.788 0.036 2.611 0.253 13.29 0.95 1.0550 0.0660 0.478 0.210   26.059  
211383821.01  1.567077 0.000103 0.0180 0.00050  1.264 0.103 2307.154029 0.003266 0.133 0.107 1.702 0.123  7.12 0.50 0.6440 0.0470 0.474 0.210   13.237  
211399359.01  3.114908 0.000020 0.1611 0.00314 13.153 1.007 2308.417521 0.000340 0.659 0.110 2.613 0.262  8.72 0.53 0.7330 0.0510 0.586 0.130  346.140  
211401787.01 13.773305 0.001025 0.0177 0.00031  2.795 0.170 2318.073606 0.002438 0.637 0.064 4.805 0.430 17.39 1.08 1.4430 0.0770 0.342 0.270   31.811  
211413752.01  9.326880 0.000327 0.0291 0.00044  2.422 0.090 2307.849150 0.001886 0.149 0.108 3.148 0.094 23.05 0.58 0.7600 0.0190 0.519 0.180   21.639  
211413752.02  2.151212 0.000075 0.0164 0.00042  1.363 0.058 2308.511981 0.001388 0.181 0.121 1.902 0.077  8.66 0.29 0.7600 0.0190 0.519 0.180   11.317  
211418729.01 11.391000 0.000071 0.1196 0.00081 10.654 0.775 2307.324002 0.000275 0.599 0.032 4.093 0.122 20.12 0.42 0.8160 0.0560 0.592 0.130  208.562  
211428897.01  6.264706 0.000318 0.0219 0.00234  0.971 0.110 2311.263301 0.002505 0.808 0.203 1.691 0.916 17.70 6.07 0.4070 0.0120 0.404 0.320   11.871  
211428897.02  4.968255 0.000169 0.0248 0.00168  1.103 0.085 2310.713292 0.001260 0.861 0.155 1.376 0.712 15.33 4.35 0.4070 0.0120 0.404 0.320   14.271  
211428897.03  2.178076 0.000068 0.0232 0.00369  1.033 0.169 2308.469280 0.001321 0.903 0.259 1.375 1.627  5.83 3.54 0.4070 0.0120 0.404 0.320   17.894  
211428897.04  1.610871 0.000034 0.0359 0.00693  1.596 0.314 2307.665011 0.000907 0.978 0.110 1.422 1.571  2.95 1.74 0.4070 0.0120 0.404 0.320   26.647  
211432922.01  5.820770 0.000499 0.0632 0.00251  3.432 0.370 2308.923492 0.004047 0.259 0.204 2.666 0.293 17.21 1.69 0.4970 0.0485 0.503 0.220   11.196  
211439059.01 18.636761 0.003283 0.0169 0.00106  1.754 0.493 2313.519501 0.006617 0.439 0.250 5.367 1.150 24.34 4.13 0.9500 0.2595 0.532 0.170    9.930  
211490999.01  9.844029 0.000382 0.0297 0.00124  2.990 0.156 2313.328751 0.001179 0.466 0.243 3.667 0.705 18.84 2.58 0.9220 0.0190 0.467 0.220   31.546  
211505089.01 24.444483 0.003171 0.0225 0.00034  1.763 0.139 2313.965886 0.003984 0.119 0.097 6.479 0.188 29.27 0.78 0.7160 0.0530 0.478 0.210   15.387  
211510580.01  5.315011 0.000204 0.0379 0.00286  1.494 0.126 2310.129426 0.001479 0.783 0.170 1.794 0.670 15.42 3.66 0.3610 0.0110 0.479 0.260   16.021  
211525389.01  8.265465 0.000258 0.0309 0.00102  3.015 0.130 2306.733201 0.001675 0.310 0.150 2.995 0.315 20.74 1.94 0.8910 0.0140 0.518 0.180   44.279  
211529065.01  4.399842 0.000133 0.0452 0.00225  3.990 0.376 2309.978019 0.001455 0.939 0.074 1.969 0.855  7.83 2.20 0.7640 0.0545 0.381 0.279   45.746  
211529065.02  1.543430 0.000128 0.0151 0.00028  1.329 0.109 2307.872963 0.002670 0.142 0.112 1.754 0.064  6.78 0.22 0.7640 0.0545 0.381 0.279   14.454  
211535327.01 20.224261 0.001676 0.0304 0.00065  2.881 0.214 2311.993334 0.003996 0.362 0.142 4.172 0.316 35.73 1.85 0.8390 0.0545 0.430 0.240   17.014  
211539054.01 11.020389 0.000938 0.0124 0.00036  2.019 0.135 2317.290081 0.002891 0.641 0.075 4.242 0.454 15.56 1.13 1.4870 0.0825 0.372 0.270   10.655  
211562654.01 22.628167 0.001440 0.0277 0.00061  2.925 0.204 2311.157039 0.002273 0.754 0.030 3.506 0.231 34.40 1.61 0.9680 0.0600 0.480 0.210   16.706  
211562654.02 10.791797 0.000612 0.0249 0.00041  2.628 0.179 2314.779881 0.001756 0.324 0.131 3.758 0.229 21.34 0.87 0.9680 0.0600 0.480 0.210   23.446  
211562654.04  2.152900 0.000151 0.0115 0.00062  1.217 0.104 2307.464337 0.003520 0.473 0.142 2.028 0.196  7.27 0.34 0.9680 0.0600 0.480 0.210    9.281  
211579683.01  9.011436 0.000664 0.0249 0.00069  2.126 0.166 2311.613184 0.002072 0.240 0.159 3.183 0.211 21.56 1.17 0.7810 0.0540 0.592 0.130   12.893  
211586387.01 35.397413 0.005868 0.0319 0.00154  2.324 0.207 2309.883652 0.007360 0.514 0.155 3.911 0.493 61.86 4.76 0.6680 0.0475 0.584 0.130    9.238  
211594205.01 16.994823 0.001631 0.0199 0.00058  1.664 0.067 2315.498680 0.003606 0.845 0.031 2.545 0.301 29.13 2.55 0.7660 0.0120 0.554 0.160   18.387  
211711685.01 15.462371 0.002321 0.0127 0.00050  1.277 0.062 2310.884791 0.005388 0.466 0.169 3.945 0.498 26.92 2.15 0.9190 0.0150 0.469 0.220   12.207  
211713099.01  8.562261 0.000069 0.0748 0.00169  7.927 0.567 2308.150342 0.000737 0.792 0.094 3.588 0.655 13.26 1.53 0.9700 0.0620 0.430 0.240  155.129  
211736671.01  4.733561 0.000119 0.0311 0.00043  5.825 0.406 2307.366125 0.001242 0.790 0.075 3.714 0.551  6.46 0.40 1.7170 0.1105 0.487 0.200   57.551  
211754962.01  3.411130 0.000222 0.0204 0.00133  1.562 0.158 2308.847927 0.002395 0.759 0.150 1.812 0.544  9.81 1.68 0.7010 0.0515 0.650 0.100   10.061  
211763214.01 21.198024 0.002614 0.0136 0.00037  1.181 0.047 2313.577586 0.005933 0.112 0.084 4.148 0.085 39.34 0.72 0.7950 0.0150 0.518 0.180   13.423  
211770867.01 27.693465 0.000070 0.1391 0.00011 27.251 1.806 2314.871319 0.000090 0.517 0.004 7.709 0.029 27.86 0.09 1.7940 0.1115 0.332 0.281 1066.070  
211779390.01  3.850419 0.000276 0.0163 0.00067  1.154 0.099 2308.530372 0.003558 0.378 0.192 1.650 0.199 16.83 1.49 0.6460 0.0460 0.632 0.100   12.451  
211791178.01  9.562563 0.000678 0.0260 0.00063  2.536 0.252 2313.914570 0.003462 0.228 0.153 3.269 0.225 22.36 1.33 0.7840 0.0560 0.647 0.090   17.971  
211796070.01  1.889582 0.000194 0.0147 0.00071  1.187 0.108 2307.742272 0.005714 0.435 0.172 1.466 0.158  9.04 0.54 0.7380 0.0545 0.644 0.090    9.273  
211797637.01  1.640661 0.000041 0.0171 0.00083  1.257 0.113 2306.793280 0.000835 0.594 0.175 1.173 0.225  8.84 1.03 0.6690 0.0485 0.684 0.060   12.549  
211800191.01  1.106186 0.000047 0.0624 0.00707  7.842 0.918 2306.642637 0.002011 0.996 0.083 1.277 0.891  2.45 0.81 1.1510 0.0210 0.369 0.270   59.421  
211816003.01 14.450673 0.001519 0.0322 0.00066  2.815 0.198 2311.862037 0.003311 0.337 0.168 3.622 0.315 29.74 1.88 0.8000 0.0505 0.514 0.190   28.949  
211834065.01 10.545698 0.001502 0.0143 0.00151  2.947 0.327 2309.425426 0.005843 0.906 0.060 3.089 1.136 11.91 3.08 1.8840 0.0510 0.372 0.270    9.336  
211897272.01 11.236035 0.000711 0.0259 0.00144  2.636 0.230 2310.567756 0.002385 0.948 0.011 1.595 0.118 21.07 0.69 0.9270 0.0585 0.532 0.170    9.376  
211913977.01 14.676600 0.000443 0.0258 0.00072  2.125 0.092 2319.683004 0.001294 0.439 0.174 3.284 0.394 31.66 2.55 0.7550 0.0180 0.589 0.130   20.504  
211918985.01  9.489212 0.004025 0.0390 0.00176  4.395 4.351 2316.078154 0.007723 0.261 0.195 8.377 0.992  8.72 0.93 1.0000 1.0000 0.481 0.210   10.747  
211919004.01 11.718228 0.000341 0.0313 0.00034  2.810 0.193 2316.099622 0.000896 0.138 0.114 4.591 0.133 19.94 0.49 0.8220 0.0525 0.589 0.130   34.052  
211923431.01 29.735260 0.003310 0.0281 0.00176  3.498 0.334 2310.817777 0.003639 0.762 0.186 5.403 2.078 29.00 7.04 1.1410 0.0780 0.496 0.200   13.836  
211924657.01  2.644661 0.000045 0.0674 0.01452  2.398 0.525 2308.997600 0.000701 0.935 0.253 1.956 2.199  5.32 3.60 0.3260 0.0100 0.414 0.310   46.118  
211942755.01 19.728832 0.003381 0.0285 0.00132  2.214 0.133 2322.833467 0.003821 0.688 0.056 2.700 0.205 42.70 1.65 0.7110 0.0220 0.588 0.130    9.056  
211945201.01 19.491476 0.000403 0.0421 0.00183  6.336 0.470 2325.826677 0.000773 0.820 0.169 3.844 1.557 24.94 5.68 1.3780 0.0765 0.367 0.280   57.502  
211953244.01 29.723577 0.005082 0.0155 0.00097  1.442 0.099 2307.343202 0.005640 0.668 0.177 4.066 0.871 42.72 3.01 0.8540 0.0135 0.518 0.180   11.791  
211958340.01  1.465460 0.000028 0.2693 0.00736 42.494 1.720 2307.177865 0.000816 0.468 0.058 3.232 0.123  4.14 0.13 1.4450 0.0275 0.367 0.280   41.237  
211965883.01 10.555220 0.000441 0.0428 0.00315  3.082 0.328 2313.495164 0.001670 0.896 0.030 1.845 0.245 23.33 2.17 0.6600 0.0485 0.591 0.152   11.187  
211969807.01  1.974314 0.000116 0.0405 0.00756  2.239 0.427 2307.377656 0.002865 0.910 0.295 1.656 1.991  4.60 2.58 0.5060 0.0170 0.404 0.320   19.933  
212006318.01 14.453613 0.003571 0.0134 0.00047  2.265 0.174 2314.343929 0.008232 0.431 0.136 6.398 0.560 15.84 0.84 1.5430 0.0995 0.430 0.240   12.748  
212006344.01  2.219402 0.000041 0.0191 0.00086  1.283 0.075 2308.829987 0.000562 0.734 0.139 1.260 0.322  9.52 1.45 0.6140 0.0180 0.495 0.220   25.949  
212008766.01 14.132328 0.000484 0.0265 0.00026  2.183 0.099 2312.113863 0.001589 0.108 0.079 3.461 0.073 31.85 0.62 0.7160 0.0190 0.589 0.130   38.599  
212009150.01  6.832770 0.000213 0.0513 0.00206  1.390 0.078 2312.165720 0.001541 0.250 0.204 1.238 0.129 43.06 3.96 0.2480 0.0080 0.404 0.320    9.258  
212012119.01  8.439086 0.000251 0.0379 0.00246  2.939 0.288 2309.485919 0.001445 0.932 0.140 2.690 2.010 10.93 4.42 0.7040 0.0490 0.527 0.180   35.480  
212012119.02  3.280964 0.000063 0.0366 0.00302  2.832 0.313 2309.133593 0.000580 0.948 0.191 2.315 2.696  4.55 2.44 0.7040 0.0490 0.527 0.180   51.586  
212020330.01  1.653487 0.000387 0.0143 0.00059  1.874 0.138 2307.855603 0.005102 0.779 0.115 2.694 0.867  3.07 0.72 1.2000 0.0675 0.367 0.270   34.444  
212066407.01  0.821819 0.000009 0.0388 0.00207 11.645 1.469 2307.365539 0.000486 0.997 0.003 1.045 0.052  1.76 0.03 2.7520 0.3080 0.372 0.260   33.855  
212069861.01 30.954119 0.001331 0.0488 0.00222  3.265 0.192 2314.491286 0.001798 0.831 0.114 4.013 1.188 37.71 7.01 0.6120 0.0180 0.423 0.292   17.370  
212072539.01  7.677157 0.000231 0.0394 0.00138  2.075 0.108 2311.623505 0.001314 0.330 0.212 2.106 0.259 27.46 2.73 0.4820 0.0150 0.404 0.320   15.053  
212072539.02  2.787096 0.000117 0.0304 0.00092  1.600 0.079 2308.323565 0.002300 0.274 0.185 1.689 0.172 12.54 1.09 0.4820 0.0150 0.404 0.320   14.089  
212088059.01 10.365598 0.000385 0.0352 0.00131  2.098 0.111 2308.716374 0.001728 0.374 0.210 2.198 0.293 34.77 3.59 0.5450 0.0160 0.414 0.290   12.947  
212110888.01  2.995632 0.000057 0.0915 0.00252 14.021 0.578 2308.351209 0.001058 0.869 0.104 2.587 0.645  5.86 0.81 1.4030 0.0285 0.358 0.280  543.301  
212119244.01  1.076923 0.000234 0.0077 0.00045  1.641 1.625 2307.149577 0.005477 0.411 0.251 2.018 0.413  3.79 0.60 1.9460 6.2970 0.463 0.220    9.137  
212130773.01 18.713934 0.001387 0.0346 0.00064  3.246 0.244 2318.883897 0.002461 0.108 0.112 6.656 0.232 22.11 0.73 0.8590 0.0595 0.592 0.130   29.530  
212136123.01  2.226273 0.000174 0.0255 0.00148  2.072 0.196 2307.254550 0.003052 0.395 0.247 1.881 0.347  8.57 1.27 0.7440 0.0530 0.589 0.130   15.315  
212138198.01  3.209184 0.000024 0.0711 0.01069  5.556 0.929 2309.372360 0.000309 0.974 0.080 1.137 0.581  9.59 3.06 0.7160 0.0495 0.592 0.130   56.695  
212154564.01  6.413578 0.000127 0.0784 0.00146  3.517 0.146 2309.181082 0.000777 0.864 0.015 2.074 0.118 15.25 0.73 0.4110 0.0120 0.404 0.320   34.837  
212164470.01  7.808958 0.000516 0.0207 0.00036  2.677 0.106 2311.861527 0.002545 0.534 0.062 3.592 0.215 14.46 0.58 1.1870 0.0320 0.381 0.269   25.862  
212172538.01  1.971323 0.000170 0.0297 0.00292 12.819 1.750 2308.225779 0.002563 0.936 0.131 1.567 1.126  4.14 1.12 3.9480 0.3635 0.576 0.140   12.397  

